Comparison Patrols on Drifting Orders: Certified Rank Maintenance, Evolving Planar Maxima, and Selection under Drifting Fitness

Rank-based selection in dynamic environments acts on order information that becomes stale while it is being used. Tournaments, elitism, truncation, and Pareto selection may therefore consume rankings that no longer match the current fitness order, while full re-evaluation competes with search for the same budget. This paper formulates the missing information layer as a data-structure problem. A hidden total order on $n$ items drifts by adjacent transpositions, while a maintainer receives one truthful pairwise comparison per step and must answer rank queries continuously. We introduce the comparison patrol, a constant-time maintained-order structure using $3n+O(1)$ words, one comparison per update, deterministic verification-age bounds, and per-item displacement certificates. We prove lower bounds showing that oblivious and location-oblivious maintainers incur expected Kendall error $\Omega(\min(\alpha,1)n)$, and show that the patrol operates at the same order. A bump invariant yields exact self-stabilization after drift-free corruption: if the maximum rank overstatement is $L$, recovery takes at most $L$ aligned cycles and cannot finish before $L-1$. This gives a deterministic shock-recovery calculus and a crossover with full rebuild near $L\approx \log_2 n$. The maintained order is then transferred to evolving planar maxima and to evolutionary selection rules, giving deterministic bounds for truncation, tournament, elitist, and two-objective Pareto decisions under drifting fitness. Experiments up to $n=65{,}536$ audit the certificates, recovery laws, equilibrium behavior, and equal-budget dynamic evolutionary loops, identifying when certified local rank maintenance outperforms global re-evaluation and when it should hand over.

==> figdata/collapse_1024.dat <==
alpha K sd
0.0625 0.5117317708333334 0.011627918156728343
0.25 0.5313525390625 0.005683614434942433
1.0 0.5518929036458332 0.004628717152302665
4.0 0.5367268880208333 0.006703983186433779
16.0 0.49571792602539066 0.008900620489640696


==> figdata/collapse_16384.dat <==
alpha K sd
0.0625 0.5100089518229167 0.002781960236195396
0.25 0.5310870361328125 0.0016453638368020323
1.0 0.5551526896158855 0.001401832538555377
4.0 0.5405519549051921 0.0016833022844635233
16.0 0.5060922431945801 0.0023333886570813494


==> figdata/collapse_2048.dat <==
alpha K sd
0.0625 0.5051106770833333 0.009882546590076612
0.125 0.5171712239583334 0.005101531213062524
0.25 0.53331298828125 0.005931142655781549
0.5 0.5453653971354167 0.004622058101317822
1.0 0.5565287272135417 0.004961721622692274
2.0 0.5537307739257813 0.005053109694213177
4.0 0.5346168518066405 0.006710642068915587


==> figdata/collapse_256.dat <==
alpha K sd
0.0625 0.49851562499999996 0.02249389097801487
0.25 0.5239713541666667 0.01119437113911503
1.0 0.5502457682291666 0.011162301339997545
4.0 0.5274186197916667 0.012766462223218209
16.0 0.46487874348958336 0.01716759604589629


==> figdata/collapse_4096.dat <==
alpha K sd
0.0625 0.5105712890624999 0.004907898751327531
0.25 0.5320190429687499 0.0029318597567038938
1.0 0.5551893107096354 0.0026686075789926034
4.0 0.5409590403238932 0.004520326356046064
16.0 0.5042848205566406 0.005950736185974413


==> figdata/collapse_512.dat <==
alpha K sd
0.0625 0.5063151041666667 0.015981637984454854
0.125 0.5176432291666666 0.00925932061714954
0.25 0.5328287760416667 0.0056407362539455845
0.5 0.5473958333333333 0.005873721688700814
1.0 0.5488362630208333 0.007940187433858296
2.0 0.5553995768229166 0.007626019683879041
4.0 0.5322611490885416 0.011263690091742001


==> figdata/decay.dat <==
t K bound
0 0.0 0.0
128 104.5 100.683
256 177.5 161.691
384 243.75 198.657
512 295.0 221.057
640 337.5 234.63
768 374.5 242.854
896 418.25 247.837
1024 450.25 250.857
1152 484.25 252.687
1280 520.75 253.795
1408 547.5 254.467
1536 575.75 254.874
1664 607.5 255.121
1792 628.75 255.27
1920 647.25 255.361
2048 667.0 255.416
2176 701.0 255.449
2304 728.0 255.469
2432 755.5 255.481
2560 763.75 255.489
2688 789.25 255.493
2816 809.5 255.496
2944 831.75 255.497
3072 853.0 255.498
3200 876.25 255.499
3328 894.5 255.499
3456 920.0 255.5
3584 933.75 255.5
3712 954.0 255.5
3840 969.0 255.5
3968 988.75 255.5
4096 992.5 255.5
4224 1006.5 255.5
4352 1024.75 255.5
4480 1036.75 255.5
4608 1062.0 255.5
4736 1072.5 255.5
4864 1093.75 255.5
4992 1110.5 255.5
5120 1124.5 255.5
5248 1135.75 255.5
5376 1156.25 255.5
5504 1163.0 255.5
5632 1177.75 255.5
5760 1201.0 255.5
5888 1203.75 255.5
6016 1218.75 255.5
6144 1234.0 255.5
6272 1243.75 255.5
6400 1253.0 255.5
6528 1268.75 255.5
6656 1278.75 255.5
6784 1284.75 255.5
6912 1294.0 255.5
7040 1313.25 255.5
7168 1328.25 255.5
7296 1347.5 255.5
7424 1373.5 255.5
7552 1395.25 255.5
7680 1409.0 255.5
7808 1421.75 255.5
7936 1432.5 255.5
8064 1437.25 255.5
8192 1447.75 255.5
8320 1460.25 255.5
8448 1476.75 255.5
8576 1496.0 255.5
8704 1502.25 255.5
8832 1512.0 255.5
8960 1529.0 255.5
9088 1540.5 255.5
9216 1555.0 255.5
9344 1569.25 255.5
9472 1590.5 255.5
9600 1594.75 255.5
9728 1601.5 255.5
9856 1613.75 255.5
9984 1611.0 255.5
10112 1625.25 255.5
10240 1638.75 255.5


==> figdata/ea_bitmatching.dat <==
policy regret lo hi
0 444.97309941520456 442.48182748538017 447.37273391812863
1 444.36140350877196 441.73390350877196 446.92229532163753
2 444.69590643274853 442.3109649122807 446.9252923976609
3 443.5444444444444 441.2941374269007 445.7480847953217
4 443.2421052631579 440.9864766081872 445.4445467836257
5 441.16959064327483 437.25592105263155 445.1078216374269
6 434.1725146198831 431.82711988304095 436.3898538011697


==> figdata/ea_moving_peaks.dat <==
policy regret lo hi
0 17.641626826897774 15.111586637000565 20.111888718810587
1 17.68776940922461 15.19701294569214 20.148410581001105
2 18.66740139960165 15.989572970872779 21.28606487126194
3 17.67653190045807 15.238242838365975 20.068259286215408
4 17.64383763326918 15.17898510349823 20.023362316658993
5 16.39246712506658 13.958368096249997 18.732067921468573
6 16.34380878080574 13.907014378151011 18.714140447709344


==> figdata/frontier_regimes.dat <==
rho frontier symdiff bound
0.0 8.077777777777778 0.4055555555555556 9092.233333333334
-0.5 14.43888888888889 0.4972222222222221 9092.233333333334
-0.9 33.905555555555544 0.8722222222222221 9092.233333333334
-0.99 89.96944444444443 3.7083333333333335 9092.233333333334
-1.0 673.6194444444446 161.41666666666669 9092.233333333334


==> figdata/life_tail_0p0625.dat <==
sweeps survival
0.0 0.999979928142751
0.05 0.9497400694486261
0.1 0.9019088336243752
0.15000000000000002 0.8533349390819133
0.2 0.8048413319684471
0.25 0.7571907428594368
0.30000000000000004 0.7084964171734811
0.35000000000000003 0.6594006543425464
0.4 0.6120712149495193
0.45 0.5628148772605929
0.5 0.5156861564400554
0.55 0.46805563918829407
0.6000000000000001 0.4211075650829971
0.65 0.3713092872483491
0.7000000000000001 0.3228156801348829
0.75 0.2747837257381425
0.8 0.22657112462616166
0.8500000000000001 0.17659220007627305
0.9 0.12974448525722085
0.9500000000000001 0.08167238714598261
1.0 0.031131450593123382
1.05 0.0282009594347765
1.1 0.025531402420665983
1.1500000000000001 0.02274141426306176
1.2000000000000002 0.020533509965677123
1.25 0.018486180526284098
1.3 0.01623813251440156
1.35 0.014090443788763774
1.4000000000000001 0.011902611348628089
1.4500000000000002 0.010056000481724574
1.5 0.008851689046787499
1.55 0.007506874611107766
1.6 0.006101844603681178
1.6500000000000001 0.004957748740490957
1.7000000000000002 0.003673149876558078
1.75 0.0028100600148531743
1.8 0.002187832440135686
1.85 0.0016458922944140022
1.9000000000000001 0.001224383292186026
1.9500000000000002 0.0008028742899580498
2.0 0.0005820838602195862
2.0500000000000003 0.00046165271672587863
2.1 0.00042150900222797614
2.15 0.00032114971598321993
2.2 0.00026093414423636617
2.25 0.00024086228698741495
2.3000000000000003 0.00020071857248951246
2.35 0.00014050300074265872
2.4000000000000004 0.00012043114349370748
2.45 0.00012043114349370748
2.5 8.028742899580498e-05
2.5500000000000003 4.014371449790249e-05
2.6 2.0071857248951246e-05
2.6500000000000004 0.0
2.7 0.0
2.75 0.0
2.8000000000000003 0.0
2.85 0.0
2.9000000000000004 0.0
2.95 0.0
3.0 0.0
3.0500000000000003 0.0
3.1 0.0
3.1500000000000004 0.0
3.2 0.0
3.25 0.0
3.3000000000000003 0.0
3.35 0.0
3.4000000000000004 0.0
3.45 0.0
3.5 0.0
3.5500000000000003 0.0
3.6 0.0
3.6500000000000004 0.0
3.7 0.0
3.75 0.0
3.8000000000000003 0.0
3.85 0.0
3.9000000000000004 0.0
3.95 0.0
4.0 0.0


==> figdata/life_tail_0p25.dat <==
sweeps survival
0.0 0.9998846977433701
0.05 0.9520726953275133
0.1 0.9043155987481469
0.15000000000000002 0.8583923571075606
0.2 0.8133421182671718
0.25 0.7686103332784275
0.30000000000000004 0.7231373194970625
0.35000000000000003 0.6776917586339428
0.4 0.6325371987042223
0.45 0.5875748092022182
0.5 0.5438532916048976
0.55 0.49976939548674026
0.6000000000000001 0.4562455389007852
0.65 0.41209026519519026
0.7000000000000001 0.36729259320265745
0.75 0.32369186844561576
0.8 0.2804645033767089
0.8500000000000001 0.23679789161587877
0.9 0.19287871300719267
0.9500000000000001 0.14999176412452644
1.0 0.1058200186679844
1.05 0.09729314226102234
1.1 0.08933728655356064
1.1500000000000001 0.08206775380222918
1.2000000000000002 0.07521001482457586
1.25 0.06857738977653324
1.3 0.06206555756876956
1.35 0.05613572722780431
1.4000000000000001 0.05085927634107506
1.4500000000000002 0.04580793938395651
1.5 0.0407730741777851
1.55 0.036325701422061166
1.6 0.03224619777082304
1.6500000000000001 0.028671827815296765
1.7000000000000002 0.025295118871136002
1.75 0.022000768681710865
1.8 0.019156646351507167
1.85 0.016576072036457477
1.9000000000000001 0.014215121067369461
1.9500000000000002 0.012128699280733542
2.0 0.010305825509251633
2.0500000000000003 0.009229671114039422
2.1 0.0084664799868226
2.15 0.0077911381979904465
2.2 0.007016965903475539
2.25 0.006358095865590513
2.3000000000000003 0.005770603415143029
2.35 0.005205073299291715
2.4000000000000004 0.004754845440070279
2.45 0.004299126997199802
2.5 0.003903804974468786
2.5500000000000003 0.003513973535386812
2.6 0.003184538516444298
2.6500000000000004 0.0028001976610113654
2.7 0.00246527205841981
2.75 0.0022291769615110086
2.8000000000000003 0.00205896886839071
2.85 0.0017899302695876572
2.9000000000000004 0.001542854005380772
2.95 0.0013671553286114314
3.0 0.001229890737385384
3.0500000000000003 0.0011694943172459232
3.1 0.0010981167298083786
3.1500000000000004 0.0010102673914237084
3.2 0.0009059463020919124
3.25 0.0008345687146543677
3.3000000000000003 0.0007412287926206556
3.35 0.0006808323724811948
3.4000000000000004 0.0006314171196398177
3.45 0.0005820018667984407
3.5 0.0005216054466589798
3.5500000000000003 0.0004666996101685609
3.6 0.00041728435732718387
3.6500000000000004 0.0004063031900291001
3.7 0.0003733596881348487
3.75 0.00036237852083676494
3.8000000000000003 0.0003239444352934717
3.85 0.00028551034975017847
3.9000000000000004 0.000258057431504969
3.95 0.0002415856805578433
4.0 0.00021962334596167574


==> figdata/life_tail_1p0.dat <==
sweeps survival
0.0 0.9995371323648282
0.05 0.9336550717189577
0.1 0.8755839024166115
0.15000000000000002 0.8220001667684862
0.2 0.7729685301059661
0.25 0.7277419376796377
0.30000000000000004 0.685871135608305
0.35000000000000003 0.645497846474293
0.4 0.6082914568588645
0.45 0.5729875893615319
0.5 0.5384903367872562
0.55 0.5052404444209986
0.6000000000000001 0.4735152925000128
0.65 0.4428418030736453
0.7000000000000001 0.4119641073376432
0.75 0.3819049385594266
0.8 0.352339268362827
0.8500000000000001 0.32280422911267254
0.9 0.2935244477495614
0.9500000000000001 0.264442065819097
1.0 0.2344509658107586
1.05 0.22161149409248163
1.1 0.20933188800645292
1.1500000000000001 0.19779082807360276
1.2000000000000002 0.18679772173827217
1.25 0.17633385008874466
1.3 0.16674636385139907
1.35 0.15731713750402032
1.4000000000000001 0.14859072120563405
1.4500000000000002 0.14009063356709284
1.5 0.1319904499515861
1.55 0.1243173978670651
1.6 0.1170017068244047
1.6500000000000001 0.11019823327507781
1.7000000000000002 0.10335902362156486
1.75 0.09695715581451941
1.8 0.09082926480623374
1.85 0.0851710483101077
1.9000000000000001 0.07967960030018327
1.9500000000000002 0.0745659339630829
2.0 0.06964456190088847
2.0500000000000003 0.06619858042580419
2.1 0.06298913792604668
2.15 0.05998560345517076
2.2 0.057031418842456535
2.25 0.054199758015523083
2.3000000000000003 0.0514072367312696
2.35 0.04883423722987334
2.4000000000000004 0.04647735607284039
2.45 0.04416642133547523
2.5 0.041913345052506545
2.5500000000000003 0.03979980974778819
2.6 0.03784793777153058
2.6500000000000004 0.035853522814099086
2.7 0.03401736774663443
2.75 0.03223907113356624
2.8000000000000003 0.030607122375736207
2.85 0.028992190810375722
2.9000000000000004 0.027460643488116044
2.95 0.026082250898082332
3.0 0.024674929080850384
3.0500000000000003 0.023553496097106906
3.1 0.022505237040982503
3.1500000000000004 0.021456977984858103
3.2 0.020473384260117997
3.25 0.01947277334290834
3.3000000000000003 0.01857596729976295
3.35 0.017748931745742724
3.4000000000000004 0.016944018541932913
3.45 0.01621908614273
3.5 0.01549245202428013
3.5500000000000003 0.014777729940558947
3.6 0.014144690380691613
3.6500000000000004 0.013549088644257292
3.7 0.012924557680624735
3.75 0.012388516117833847
3.8000000000000003 0.011842264239561228
3.85 0.011267083134090371
3.9000000000000004 0.010768479394732498
3.95 0.010280085970856357
4.0 0.009801902862461945


==> figdata/life_tail_4p0.dat <==
sweeps survival
0.0 0.9980884501927798
0.05 0.8384512410659812
0.1 0.7364723912874841
0.15000000000000002 0.6636846419788288
0.2 0.6081920418308108
0.25 0.5629045074208177
0.30000000000000004 0.5253056278290623
0.35000000000000003 0.49219446127526106
0.4 0.46348766900993565
0.45 0.4379372663632228
0.5 0.4149231920732794
0.55 0.3936901559640144
0.6000000000000001 0.3742407787508203
0.65 0.35607031064911976
0.7000000000000001 0.3385340556723812
0.75 0.322492132612392
0.8 0.30699374592478756
0.8500000000000001 0.29219980753466157
0.9 0.2776999134115634
0.9500000000000001 0.2635417605756349
1.0 0.2493469177242127
1.05 0.2399165354561827
1.1 0.2309935236881223
1.1500000000000001 0.22251446110753528
1.2000000000000002 0.21455115531617358
1.25 0.20701030884606755
1.3 0.19987724569101975
1.35 0.19281074870693904
1.4000000000000001 0.18631347110608865
1.4500000000000002 0.17996871914107626
1.5 0.17398038446943093
1.55 0.16816396872752737
1.6 0.1626484111126719
1.6500000000000001 0.15726179269512275
1.7000000000000002 0.1519962513287027
1.75 0.14709027211412062
1.8 0.14233210124767018
1.85 0.13776733917717923
1.9000000000000001 0.1333399025932503
1.9500000000000002 0.1289753631787391
2.0 0.12480108770171647
2.0500000000000003 0.1212405837695951
2.1 0.11783522618870408
2.15 0.11454465594200042
2.2 0.11133899687401068
2.25 0.10826751843411207
2.3000000000000003 0.10525579230516029
2.35 0.10231797035027433
2.4000000000000004 0.09955783289899343
2.45 0.09696227637435556
2.5 0.09436462327740378
2.5500000000000003 0.09189433694852286
2.6 0.08948537535982422
2.6500000000000004 0.08712777979281672
2.7 0.08477228079812314
2.75 0.08257559715620931
2.8000000000000003 0.08043814168216383
2.85 0.07840499068073606
2.9000000000000004 0.0763692189639159
2.95 0.07438586155494382
3.0 0.07247378760464517
3.0500000000000003 0.07073363258408827
3.1 0.06908153360071619
3.1500000000000004 0.06746507634668081
3.2 0.06588111596351126
3.25 0.06434904574511131
3.3000000000000003 0.06290607985005314
3.35 0.06139025806708612
3.4000000000000004 0.0599845063306001
3.45 0.058662617486671044
3.5 0.0573181904903673
3.5500000000000003 0.05606444024664077
3.6 0.054804924429050945
3.6500000000000004 0.05360411263625099
3.7 0.05237761783260547
3.75 0.05121926162916248
3.8000000000000003 0.05012642331052961
3.85 0.048996370833324594
3.9000000000000004 0.04793655352863603
3.95 0.04685681878696519
4.0 0.04579438076688422


==> figdata/sel_bound.dat <==
k cyc gen
4 46.59 90.62
8 46.59 90.62
16 46.59 90.62
32 46.59 90.62
64 46.59 90.62
128 46.59 90.62
256 46.59 90.62
512 46.59 90.62


==> figdata/sel_cyclic.dat <==
k sym sd
4 0.5577777777777778 0.12377625758299364
8 0.5422222222222223 0.1381135446409303
16 0.6077777777777779 0.18459510072935914
32 0.6866666666666666 0.13407837817580012
64 0.7066666666666668 0.1870111763414913
128 0.697777777777778 0.1523590569928976
256 0.9033333333333332 0.17027136331383197
512 1.0911111111111111 0.14853907553370824


==> figdata/sel_generational.dat <==
k sym sd
4 2.2022222222222223 0.32399959005382195
8 2.1100000000000003 0.326616228806133
16 2.174444444444445 0.2770511569195246
32 2.3099999999999996 0.24559724685516174
64 2.356666666666667 0.36189687572429224
128 2.602222222222222 0.3826639165800229
256 2.7566666666666664 0.39169051040164005
512 3.3588888888888895 0.45626195115472845


==> figdata/shock_recovery_a0.dat <==
w L patrol resort hybrid bound_patrol bound_resort
4 3 3.0 10.005860805860806 4.0 4 11.002930402930403
16 15 15.0 10.007326007326009 22.006593406593403 16 11.002930402930403
64 63 63.0 10.013431013431013 22.013186813186813 64 11.002930402930403
256 255 255.0 10.037362637362637 22.036874236874237 256 11.002930402930403
1024 1023 1023.0 10.13992673992674 22.138461538461538 1024 11.002930402930403
4096 4095 4095.0 11.002930402930403 23.0002442002442 4096 11.002930402930403


==> figdata/shock_recovery_a1.dat <==
w L patrol resort hybrid bound_patrol bound_resort
4 10 1.0 100.8 1.0 11 11.002930402930403
16 15 1.0 107.7 1.0 16 11.002930402930403
64 63 26.5 154.9 166.9 64 11.002930402930403
256 254 219.6 347.1 359.1 255 11.002930402930403
1024 1026 1004.8 1116.0 1128.0 1027 11.002930402930403
4096 4095 4028.8 4187.0 4199.0 4096 11.002930402930403


==> figdata/snap_est_st.dat <==
x y
0 159
24 159
24 155
101 155
101 157
156 157
156 85
157 85
157 25
159 25
159 0


==> figdata/snap_fn.dat <==
x y
67 158


==> figdata/snap_fp.dat <==
x y
101 155


==> figdata/snap_points.dat <==
x y
25 19
5 114
15 129
2 58
12 22
0 101
14 1
1 127
8 70
16 144
4 147
17 94
6 137
9 100
7 0
10 126
3 122
18 99
11 156
22 72
24 159
13 152
32 36
19 140
20 131
21 135
27 6
35 37
42 42
31 78
23 98
39 139
36 56
30 30
26 45
47 134
28 31
38 35
41 18
51 57
40 46
55 71
54 28
33 104
49 106
37 143
29 107
43 67
34 65
56 112
48 88
46 113
60 121
57 5
50 39
58 64
63 10
61 116
45 86
65 33
53 29
52 111
72 117
69 47
59 93
66 23
64 133
44 96
67 158
71 20
79 84
94 74
70 12
77 136
78 146
83 149
76 21
68 4
73 41
75 120
84 43
88 87
90 60
82 130
87 90
74 3
62 95
85 15
97 132
91 105
96 125
80 50
89 83
81 51
108 66
92 62
86 76
102 75
93 63
98 17
100 81
95 16
114 26
104 38
106 128
103 7
101 155
111 142
105 89
99 40
115 52
118 151
109 108
110 49
107 118
119 150
131 103
112 69
122 97
113 32
134 148
123 153
120 123
127 2
128 141
117 82
125 8
139 59
135 79
116 102
121 80
149 11
124 34
142 138
126 9
132 124
137 68
145 44
140 115
130 73
147 77
146 55
129 110
150 48
133 27
136 24
138 154
156 157
144 13
159 25
151 91
143 54
157 85
148 53
154 92
152 109
141 119
155 61
153 145
158 14


==> figdata/snap_true_st.dat <==
x y
0 159
24 159
24 158
67 158
67 157
156 157
156 85
157 85
157 25
159 25
159 0


==> figdata/steady_boustrophedon.dat <==
n K sd
256 0.5195247395833333 0.007585538168982797
1024 0.5215226236979167 0.0045607404515910985
4096 0.52369873046875 0.0023595879897009885
16384 0.5234850819905599 0.0008884592785676444


==> figdata/steady_cyclic.dat <==
n K sd
256 0.5502457682291666 0.011162301339997545
1024 0.5518929036458332 0.004628717152302665
4096 0.5551893107096354 0.0026686075789926034
16384 0.5551526896158855 0.001401832538555377


==> figdata/steady_insertion.dat <==
n K sd
256 0.5045328776041668 0.00788408912808029
1024 0.5091097005208333 0.004120489505201249
4096 0.5107522583007812 0.0016572296139914626
16384 0.5109335327148438 0.0009264236050442177


==> figdata/steady_random.dat <==
n K sd
256 1.0044921875 0.024069408581525335
1024 1.0230623372395833 0.014189586173301206
4096 1.0276113891601562 0.007568350003738465
16384 1.025710906982422 0.0038612513191045405


==> figdata/stress_drift.dat <==
model cyclic cyc_sd insertion ins_sd
poisson 0.5541491699218749 0.004221253476441278 0.5105061848958333 0.0034918786086988677
compound 0.4188789876302083 0.006528878813802558 0.3017574055989583 0.00498917309780863
hotspot 0.47904296874999996 0.019655710116898192 0.20171712239583328 0.001775179186508847
regime 1.112792154947917 0.013064228833753794 0.9540633138020833 0.007738768574480077


==> figdata/traj_cyclic.dat <==
sweep K
0 0.0
1 0.3974609375
2 0.4677734375
3 0.4892578125
4 0.525390625
5 0.5361328125
6 0.51171875
7 0.537109375
8 0.53515625
9 0.54296875
10 0.5732421875
11 0.53125
12 0.5361328125
13 0.521484375
14 0.5478515625
15 0.5478515625
16 0.603515625
17 0.58203125
18 0.5830078125
19 0.5732421875
20 0.5771484375
21 0.5771484375
22 0.5625
23 0.609375
24 0.59375
25 0.5693359375
26 0.580078125
27 0.580078125
28 0.5244140625
29 0.5458984375
30 0.5771484375
31 0.57421875
32 0.5654296875
33 0.587890625
34 0.5234375
35 0.5390625
36 0.5546875
37 0.5595703125
38 0.5673828125
39 0.552734375
40 0.564453125
41 0.55859375
42 0.5595703125
43 0.5107421875
44 0.5390625
45 0.5380859375
46 0.55859375
47 0.537109375
48 0.5302734375
49 0.50390625
50 0.5322265625
51 0.5380859375
52 0.53515625
53 0.580078125
54 0.5439453125
55 0.5498046875
56 0.5517578125
57 0.5439453125
58 0.5625
59 0.544921875
60 0.58203125
61 0.580078125
62 0.5595703125
63 0.5078125
64 0.525390625
65 0.53125
66 0.548828125
67 0.5556640625
68 0.529296875
69 0.521484375
70 0.5322265625
71 0.5244140625
72 0.55859375
73 0.55078125
74 0.5234375
75 0.58203125
76 0.5732421875
77 0.525390625
78 0.50390625
79 0.521484375
80 0.57421875
81 0.57421875
82 0.5712890625
83 0.5673828125
84 0.5859375
85 0.5771484375
86 0.5693359375
87 0.5615234375
88 0.595703125
89 0.5693359375
90 0.59765625
91 0.58203125
92 0.5673828125
93 0.5927734375
94 0.5732421875
95 0.537109375
96 0.5673828125
97 0.544921875
98 0.548828125
99 0.546875
100 0.541015625
101 0.5380859375
102 0.5576171875
103 0.578125
104 0.556640625
105 0.537109375
106 0.572265625
107 0.5556640625
108 0.5224609375
109 0.5517578125
110 0.5732421875
111 0.533203125
112 0.56640625
113 0.5595703125
114 0.564453125
115 0.5576171875
116 0.568359375
117 0.583984375
118 0.587890625
119 0.5361328125
120 0.5390625


==> figdata/traj_insertion.dat <==
sweep K
0 0.0
1 0.3994140625
2 0.505859375
3 0.5
4 0.5107421875
5 0.509765625
6 0.5048828125
7 0.5390625
8 0.5361328125
9 0.52734375
10 0.5439453125
11 0.4921875
12 0.5029296875
13 0.4716796875
14 0.517578125
15 0.498046875
16 0.5302734375
17 0.533203125
18 0.5341796875
19 0.5166015625
20 0.5283203125
21 0.537109375
22 0.5087890625
23 0.51953125
24 0.5224609375
25 0.544921875
26 0.5712890625
27 0.513671875
28 0.4853515625
29 0.5078125
30 0.5146484375
31 0.541015625
32 0.525390625
33 0.548828125
34 0.5009765625
35 0.5166015625
36 0.5146484375
37 0.5166015625
38 0.513671875
39 0.513671875
40 0.5234375
41 0.5302734375
42 0.482421875
43 0.4638671875
44 0.498046875
45 0.5048828125
46 0.513671875
47 0.4931640625
48 0.4892578125
49 0.439453125
50 0.4921875
51 0.5087890625
52 0.5029296875
53 0.533203125
54 0.5068359375
55 0.4853515625
56 0.505859375
57 0.4853515625
58 0.4931640625
59 0.4892578125
60 0.529296875
61 0.5185546875
62 0.5361328125
63 0.486328125
64 0.484375
65 0.4873046875
66 0.5048828125
67 0.5380859375
68 0.4951171875
69 0.44921875
70 0.4873046875
71 0.5
72 0.5068359375
73 0.4736328125
74 0.4755859375
75 0.5078125
76 0.5244140625
77 0.5
78 0.4736328125
79 0.4716796875
80 0.494140625
81 0.529296875
82 0.53515625
83 0.4970703125
84 0.5283203125
85 0.4951171875
86 0.478515625
87 0.501953125
88 0.515625
89 0.5146484375
90 0.5400390625
91 0.5390625
92 0.5244140625
93 0.5166015625
94 0.517578125
95 0.458984375
96 0.4931640625
97 0.5263671875
98 0.5439453125
99 0.5048828125
100 0.5048828125
101 0.521484375
102 0.54296875
103 0.525390625
104 0.470703125
105 0.4814453125
106 0.4990234375
107 0.4951171875
108 0.4951171875
109 0.5283203125
110 0.5029296875
111 0.5126953125
112 0.501953125
113 0.5166015625
114 0.4814453125
115 0.4853515625
116 0.4951171875
117 0.5048828125
118 0.5146484375
119 0.48046875
120 0.4755859375


==> figdata/traj_random.dat <==
sweep K
0 0.0
1 0.4541015625
2 0.642578125
3 0.7294921875
4 0.8251953125
5 0.869140625
6 0.8896484375
7 0.9462890625
8 0.9599609375
9 0.984375
10 1.025390625
11 0.9638671875
12 0.916015625
13 0.9287109375
14 0.9501953125
15 0.9580078125
16 0.9619140625
17 0.962890625
18 0.9892578125
19 1.0087890625
20 1.0263671875
21 1.0712890625
22 1.044921875
23 1.08984375
24 1.052734375
25 1.013671875
26 1.06640625
27 1.064453125
28 1.017578125
29 0.9892578125
30 0.9931640625
31 1.0234375
32 1.0234375
33 1.0625
34 1.048828125
35 1.041015625
36 1.0419921875
37 1.02734375
38 1.0166015625
39 1.0166015625
40 1.0302734375
41 1.0830078125
42 1.1064453125
43 1.0615234375
44 1.0732421875
45 1.0517578125
46 1.0595703125
47 1.029296875
48 0.9814453125
49 0.943359375
50 0.9404296875
51 0.9462890625
52 0.93359375
53 0.966796875
54 0.9970703125
55 1.00390625
56 1.0400390625
57 1.009765625
58 1.048828125
59 1.021484375
60 1.06640625
61 1.048828125
62 1.037109375
63 0.9716796875
64 1.0048828125
65 1.0087890625
66 0.96875
67 1.01171875
68 1.0126953125
69 1.0224609375
70 1.0478515625
71 1.009765625
72 1.083984375
73 1.0634765625
74 1.0693359375
75 1.1103515625
76 1.1083984375
77 1.0537109375
78 1.0517578125
79 1.041015625
80 1.0517578125
81 1.072265625
82 1.0556640625
83 1.0048828125
84 1.0400390625
85 1.005859375
86 1.025390625
87 1.0205078125
88 1.0322265625
89 1.04296875
90 1.107421875
91 1.1455078125
92 1.1083984375
93 1.083984375
94 1.07421875
95 1.0546875
96 1.091796875
97 1.0615234375
98 1.0498046875
99 1.0537109375
100 1.0302734375
101 1.0341796875
102 1.099609375
103 1.1220703125
104 1.080078125
105 1.017578125
106 1.0830078125
107 1.076171875
108 1.0693359375
109 1.0712890625
110 1.0537109375
111 1.0185546875
112 1.0869140625
113 1.107421875
114 1.052734375
115 1.0537109375
116 1.0546875
117 0.9921875
118 1.0341796875
119 0.970703125
120 0.970703125

